Leave-one-out Distinguishability in Machine Learning

We introduce an analytical framework to quantify the changes in a machine learning algorithm's output distribution following the inclusion of a few data points in its training set, a notion we define as leave-one-out distinguishability (LOOD). This is key to measuring data **memorization** and information **leakage** as well as the **influence** of training data points in machine learning. We illustrate how our method broadens and refines existing empirical measures of memorization and privacy risks associated with training data. We use Gaussian processes to model the randomness of machine learning algorithms, and validate LOOD with extensive empirical analysis of leakage using membership inference attacks. Our analytical framework enables us to investigate the causes of leakage and where the leakage is high. For example, we analyze the influence of activation functions, on data memorization. Additionally, our method allows us to identify queries that disclose the most information about the training data in the leave-one-out setting. We illustrate how optimal queries can be used for accurate **reconstruction** of training data.

==> data/compare_influence.csv <==
,diff_nn,diff_nn_std,mse_nngp,tracin,inf_func
0,0.026972514,0.026170086,1.8310370297036767e-06,0.06721187832656829,4.327861591526605e+17
1,0.028805768,0.026903896,0.0005534107008188,1.6010351859040262,2.4717858780460194e+20
2,0.009998765,0.008599664,0.0001786430013276,0.22015887222576147,2.975262631794416e+19
3,0.013796922,0.012446885,0.0003918599912903,0.611390498081684,7.748058769625868e+19
4,0.051167864,0.026199523,0.0012267183005356,4.561517910271645,4.9831710631905775e+20
5,0.048465103,0.022865921,0.0004348430364991,1.7481802077360156,1.2639253837973448e+21
6,0.31321946,0.050159555,0.008518550569874,236.7458298969726,2.4369566654533014e+23
7,0.017483776,0.020115627,8.355398309616391e-05,0.5150340380327737,1.1798380990106173e+19
8,0.009787965,0.01115136,6.103863257336417e-05,6.972860383148191,2.2096386620861773e+21
9,0.007033772,0.006406574,0.0001259613798199,2.3177903374156945,5.932340220874719e+19
10,0.043073677,0.036624085,0.0005960043632935,96.01602143385314,1.8012454924767797e+21
11,0.044787407,0.020985391,0.0027175464140326,1.7782896071090706,3.689749072158793e+21
12,0.015038998,0.01522282,7.562492644478739e-05,7.228952275346755,6.371941154470725e+20
13,0.040079445,0.014384108,0.0005028943230463,51.821408895874015,7.868364109048634e+22
14,0.011421646,0.017691711,6.051560299096183e-06,4.25515968929982,9.423287879844915e+19
15,0.031532463,0.03668899,6.843694179951074e-05,136.30370713250736,5.677087945575637e+21
16,0.009342597,0.012789067,2.650252545303901e-05,21.82829366703797,7.1641988353515305e+22
17,0.011122692,0.0110238725,0.0001607732752347,0.5784842134480475,1.3449746080053644e+20
18,0.005611484,0.0060466137,0.0007967448737505,45.36715355358886,1.0053783566386218e+23
19,0.18233573,0.04438114,0.0039150650491109,172.44374766796878,1.2285601809244748e+23
20,0.014953788,0.009254519,0.0012084699778867,69.57420782415771,1.2156579984960062e+22
21,0.01655535,0.014391736,0.0001298170821656,24.017040889007568,8.136205901557305e+21
22,0.034905896,0.031055596,0.0004117694772137,19.808604127799978,9.116409293904913e+21
23,0.055580348,0.04679235,0.0006760853586202,167.71604463793943,2.1251778731994943e+21
24,0.6071814,0.09911662,0.0028386736288281,1133.5730524326173,4.0154079866116535e+23
25,0.03776705,0.01260963,0.0010959579022472,7.582031840866091,1.0060245697049039e+21
26,0.020891834,0.019808384,3.7656692379400246e-05,0.9958040801544188,4.012181965311826e+20
27,0.027279112,0.028042406,8.203927514338594e-06,1.0245549171337933,7.823786643428475e+17
28,0.033379953,0.035180423,0.000488138389904,31.029973748962394,4.225526557228365e+21
29,0.020053593,0.023298599,2.2820318459336824e-06,0.3793994890063106,3.385734676625752e+18
30,0.011220413,0.009714528,1.473922472908153e-05,2.046166541478155,4.605502804837427e+19
31,0.1975011,0.033298504,0.0085072545172859,124.44338046972656,8.896697132843979e+22
32,0.04090284,0.03266447,6.288524039526017e-07,12.247600472858185,6.966342066258523e+19
33,0.009477604,0.00890686,0.0011810440568427,0.3162004935200652,2.2819114858001203e+17
34,0.018292217,0.016576994,4.352208219529248e-05,6.24568155986595,2.796623341556347e+21
35,0.015622562,0.0077431253,0.0002444429527241,6.611402174697874,1.1750166569599359e+21
36,0.0068766214,0.0075644967,0.0003130981030361,36.902980646423345,1.6111264564197993e+21
37,0.01671622,0.011940036,5.383981160350566e-07,3.4924946372909553,7.00359211283269e+20
38,0.04342585,0.028969696,0.0002581501963418,3.6428100076335665,1.2992243689782562e+20
39,0.015903844,0.017167192,2.8805149802374267e-05,1.1158195406000537,2.6854727976851866e+17
40,0.012006727,0.012201024,7.5078136179193315e-06,7.017437760955811,6.992205042649861e+20
41,0.08306259,0.0329525,0.0023234658674231,868.0289295175781,1.1164846814616432e+23
42,0.0823476,0.017344393,0.0020708952996816,65.53448280383304,1.8395667624435636e+21
43,0.02125206,0.023490723,1.2268623727063405e-05,2.5984300851826667,2.7686723134190256e+21
44,0.0054169507,0.006464194,0.0012923065215436,3.1430160402908323,1.948281968598427e+22
45,0.35487133,0.051010787,0.007274536274841,413.1301071621094,2.677977247863169e+23
46,0.015255864,0.020081108,0.0011989234739296,0.14617938558204097,1.223445056585728e+16
47,0.051100284,0.030485943,0.0007105935622447,9.583474043556212,8.806490144897738e+21
48,0.11942496,0.028254356,0.0020232144455156,13.357427091674802,1.1232541546515345e+22
49,0.032656044,0.021752052,0.0004969935025783,23.38429012396431,5.531226486744268e+21
50,0.013235576,0.011105023,0.0011567821576344,1.6528213149462945,2.400514698704742e+19
51,0.10600144,0.042995676,0.0038204088551141,9.043702977947236,4.792906926783103e+21
52,0.02386465,0.027950473,0.000137276623556,0.49963254192019474,8481631086051328.0
53,0.23163967,0.04275181,0.0044597168836283,112.09861247460942,4.1097051482430713e+24
54,0.04907669,0.029191589,0.0002711142224802,106.93406363201906,6.311594467576332e+21
55,0.016194707,0.017918292,1.326398233596237e-05,0.18874100796100501,4.86803110712941e+18
56,0.025821611,0.025605692,0.0012292942903947,0.18056172715617247,5.323926011400684e+18
57,0.040731896,0.029038364,0.0006921087013938,2.102304022157193,2.6808702406369267e+20
58,0.08211391,0.035808664,0.0013523224568372,37.58684637353516,1.2433499570647633e+22
59,0.015846025,0.0113363,0.0003589496852999,0.06636129224776291,1.0242483388678144e+17
60,0.21903814,0.04447227,0.0031242083645376,157.2877929638672,3.5201002981535954e+23
61,0.15317975,0.0428675,0.0036010004295394,101.15841134106444,6.029236334978749e+22
62,0.027898116,0.029499326,6.825868299309834e-05,0.15486773428469164,7509438395056128.0
63,0.026159458,0.038376193,1.3381591449769e-05,40.446645625880464,3.127392160125131e+19
64,0.028072963,0.02932469,9.953889786637013e-06,0.10928464566427469,1.549880034762351e+20
65,0.8023543,0.1164289,0.0264904016072364,424.24890931835944,9.840138204383314e+23
66,0.111520626,0.04001009,0.0063636972530895,42.57702361477662,3.905052772134485e+22
67,0.031652004,0.024392592,0.0005742891271244,4.939273033268925,5.811850459047212e+19
68,0.018089926,0.021037402,1.1754665087553252e-07,4.158696571597577,2.2051130106536e+19
69,0.03327577,0.020156745,0.0007727305487267,2.5801277298927303,3.2295051156145486e+21
70,0.011905725,0.018736891,2.774417196427529e-05,11.807485917667394,1.8135368010222923e+21


==> data/nngp_vs_nn/NTK_relu.csv <==
,differ_idx,auc_nn,auc_std_nn,diff_nn,diff_nn_std,auc_nngp,mse_nngp
0,42,0.5278879999999999,0.0494737127775953,0.008552411,0.008107674,0.53455388,7.5078136179193315e-06
1,131,0.824632,0.0309543240275086,0.23442984,0.048371997,0.8434453199999999,0.0044597168836283
2,195,0.553936,0.0400671723983612,0.0141266445,0.012987699,0.55598696,7.562492644478739e-05
3,376,0.556936,0.0492170773614199,0.012951131,0.0100830365,0.59373032,0.0001298170821656
4,413,0.5566960000000001,0.0485087578072248,0.016594911,0.010978944,0.55685968,5.383981160350566e-07
5,421,0.4978879999999999,0.0450950313892783,0.025539171,0.02915845,0.55735348,5.987992316924808e-05
6,640,0.580528,0.0442839882576084,0.035976917,0.020150647,0.6384964399999999,0.0006921087013938
7,683,0.500656,0.0414009669452296,0.0149746565,0.012999935,0.5629354799999999,4.094141951367749e-05
8,752,0.5269199999999999,0.0440015454274051,0.0074449624,0.0070836274,0.6961749199999999,0.0007967448737505
9,804,0.567488,0.0427860941895845,0.025973754,0.016183402,0.68831724,0.0005418002670376
10,959,0.533688,0.0449980116894068,0.054824725,0.03836162,0.663315,0.0005960043632935
11,989,0.6830160000000001,0.0379116623745253,0.11563748,0.045181863,0.71191544,0.0015455786347534
12,1144,0.555768,0.04708862045123,0.015473684,0.023539782,0.56469656,2.774417196427529e-05
13,1218,0.550512,0.0392449570773112,0.044405546,0.026175011,0.59148376,0.0002581501963418
14,1219,0.5451360000000001,0.03885088292433,0.015245371,0.014611791,0.6508204799999999,0.0011989234739296
15,1509,0.646728,0.0386418790433384,0.07886845,0.037234847,0.76800108,0.0023234658674231
16,1510,0.5462239999999999,0.0437320685995986,0.06325498,0.05139713,0.6410431999999999,0.0006760853586202
17,1517,0.48748,0.0457124403198954,0.02495893,0.02327645,0.55804432,4.194655653612515e-05
18,1540,0.93592,0.0174850793535516,0.77598,0.10455556,0.9645886,0.0264904016072364
19,1636,0.502128,0.0519693719030738,0.025366358,0.0350526,0.5445386,1.2268623727063405e-05
20,1639,0.444632,0.0449248325094262,0.018404119,0.02108444,0.5623077999999999,4.341229451749978e-05
21,1872,0.5201520000000001,0.0524977341987251,0.021252522,0.023857415,0.52728652,2.2820318459336824e-06
22,1899,0.5033280000000001,0.0369457496337535,0.028220193,0.030857412,0.56340716,6.843694179951074e-05
23,1943,0.510832,0.0496459683760927,0.035427984,0.029188516,0.62209784,0.000488138389904
24,1944,0.5800240000000001,0.0376570979232335,0.043672558,0.024685148,0.64616596,0.0007105935622447
25,2179,0.56964,0.0310544553969313,0.04385754,0.041022584,0.5395802,6.288524039526017e-07
26,2239,0.487464,0.0406706663825416,0.020941954,0.023605626,0.5789702000000001,0.000137276623556
27,2342,0.4761759999999999,0.0304046480657152,0.016357848,0.016828084,0.5690282400000001,4.352208219529248e-05
28,2349,0.479008,0.0428265517640633,0.008923817,0.008866314,0.54255668,8.383667326084652e-07
29,2358,0.82584,0.0281729515670616,0.20591857,0.039647136,0.89869692,0.0085072545172859
30,2629,0.548408,0.0358500423430712,0.03970384,0.02824857,0.64963424,0.0004117694772137
31,2708,0.650672,0.0356244805716518,0.09864861,0.035671044,0.75394364,0.0038204088551141
32,2741,0.5576479999999999,0.0344756971793174,0.042703737,0.02497902,0.613477,0.0004348430364991
33,3005,0.4909199999999999,0.052647370304698,0.043162465,0.042074397,0.55665264,9.953889786637013e-06
34,3131,0.6161840000000001,0.0414513660088542,0.041272357,0.01847719,0.7559111199999999,0.0027175464140326
35,3203,0.682192,0.034179220822014,0.109952115,0.03366415,0.84465076,0.0063636972530895
36,3297,0.7639599999999999,0.0248768165165882,0.08059723,0.019526057,0.79552808,0.0020708952996816
37,3478,0.8445120000000002,0.0246511714934605,0.2183263,0.031978864,0.8345522400000001,0.0031242083645376
38,3515,0.6072559999999999,0.0409465610766032,0.0673244,0.03329106,0.7096884,0.0012267183005356
39,3761,0.733712,0.0297900966094438,0.12530491,0.03783708,0.7392173200000001,0.0020232144455156
40,3791,0.496008,0.0383041712611042,0.014956199,0.013766149,0.5311866000000001,1.1754665087553252e-07
41,3984,0.478736,0.0431207688243148,0.0202335,0.01932686,0.57902776,8.355398309616391e-05
42,4059,0.518776,0.034968,0.028472355,0.03732312,0.52245952,1.925333175232427e-06
43,4216,0.465984,0.0406286566846604,0.020922692,0.02668064,0.57528272,6.825868299309834e-05
44,4230,0.5112720000000001,0.050191294225194,0.014381352,0.010691688,0.5963204000000001,0.0003589496852999
45,4379,0.49232,0.0456296745550524,0.0055560106,0.005286127,0.70875032,0.0012923065215436
46,4512,0.634104,0.0491636815545784,0.02819574,0.010298718,0.7210782800000001,0.0007821295569953
47,4681,0.4666959999999999,0.0393196386555115,0.012166822,0.010369014,0.5844685199999999,0.0001607732752347
48,4837,0.7936,0.030685814312154,0.100980565,0.021029886,0.8476156,0.0043406832578093
49,4955,0.7975200000000001,0.0273252410785339,0.17939411,0.038956482,0.8453643199999998,0.0039150650491109
50,4962,0.450808,0.0350503628511888,0.008164287,0.008425729,0.5599928399999999,2.650252545303901e-05
51,5061,0.484264,0.0405532625567906,0.030692227,0.026797669,0.54734084,8.203927514338594e-06
52,5285,0.4974879999999999,0.0486660482883087,0.00842422,0.010585615,0.58884512,0.0001259613798199
53,5393,0.501032,0.064950989030191,0.013053499,0.013176364,0.61245532,0.0003918599912903
54,5604,0.481288,0.0475956495490921,0.012805057,0.011526805,0.5829335600000001,0.0001786430013276
55,5694,0.467536,0.0394261525386386,0.012226525,0.013408159,0.6836576000000001,0.0011810440568427
56,5794,0.5121439999999999,0.0430556670369882,0.025565837,0.017955113,0.57764388,3.7656692379400246e-05
57,5805,0.914136,0.0189751180233483,0.61440855,0.09273777,0.758435,0.0028386736288281
58,5830,0.565032,0.045075800336766,0.013669622,0.012865345,0.722299,0.0012084699778867
59,5843,0.503144,0.0457260720377335,0.012791724,0.014727291,0.54666344,6.051560299096183e-06
60,6271,0.4592319999999999,0.0364714761971598,0.014956096,0.017946174,0.59157164,0.0001998938764567
61,6383,0.4731359999999999,0.0445174202307366,0.017276809,0.018796692,0.52281528,1.326398233596237e-05
62,6686,0.678808,0.0405234936302387,0.08835589,0.036987044,0.6639104,0.0011949858109538
63,6730,0.510248,0.0416300576026505,0.0096769435,0.00765593,0.56862592,1.473922472908153e-05
64,7129,0.523688,0.0318702660170887,0.013204009,0.014019159,0.6614982,0.0012292942903947
65,7144,0.55564,0.0457030589785848,0.01753659,0.015885796,0.66802152,0.0011567821576344
66,7339,0.5977840000000001,0.0455120703110724,0.033543922,0.021064365,0.5724408000000001,0.0001016814607553
67,7377,0.67588,0.0387626418088344,0.07875173,0.031241642,0.67749352,0.0013523224568372
68,7762,0.5830080000000001,0.0438090576935866,0.037296582,0.022440743,0.68729292,0.0007727305487267
69,7906,0.8676240000000002,0.027087344351191,0.3277059,0.06417731,0.8717344800000001,0.008518550569874
70,7983,0.6686479999999999,0.0398385453549699,0.12280225,0.042083286,0.75979936,0.0036751795245555
71,7996,0.7481680000000002,0.0311938547794273,0.13749278,0.035582032,0.78608592,0.0036010004295394
72,8239,0.5511759999999999,0.03995881159394,0.020834602,0.010322802,0.6161530399999999,0.0002444429527241
73,8284,0.523784,0.0427309506564036,0.03640923,0.03185989,0.62824968,0.0006190912149725
74,8317,0.564424,0.0470188666813652,0.032362383,0.026035488,0.64626284,0.0004969935025783
75,8328,0.940152,0.0109914555905939,0.7110151,0.08005414,0.9705444,0.0566172239073221
76,8496,0.901472,0.020728097259517,0.36202487,0.054188814,0.8631062399999999,0.007274536274841
77,8890,0.8128319999999999,0.0255653315253293,0.35421708,0.0696499,0.85869712,0.0069483578558505
78,8898,0.53148,0.0426560007501875,0.016375868,0.020482738,0.52975156,1.8310370297036767e-06
79,9040,0.479416,0.0405568606280121,0.027659222,0.022968907,0.63559364,0.0005534107008188
80,9167,0.6804479999999999,0.0355003224774085,0.041661568,0.02014101,0.6722323600000001,0.0005028943230463
81,9319,0.52088,0.0383959164495392,0.0072089597,0.0070664114,0.65502568,0.0003130981030361
82,9456,0.5564,0.0348737609098875,0.021593655,0.021627678,0.71915324,0.0023746171558977
83,9570,0.640752,0.0419518688022357,0.042468134,0.016629208,0.69663392,0.0010959579022472
84,9633,0.4302959999999999,0.0429176558539722,0.018319422,0.023291344,0.53193764,1.3381591449769e-05
85,9726,0.5619759999999999,0.0417716772945497,0.033548377,0.023286648,0.62859024,0.0005742891271244
86,9810,0.4981760000000001,0.0359679999999999,0.016126232,0.01875551,0.53815112,2.8805149802374267e-05
87,9866,0.619872,0.0352372929720771,0.04421687,0.02790321,0.6442968,0.0002711142224802
88,9893,0.466288,0.0319963037865313,0.008673126,0.0067142406,0.5656976,6.103863257336417e-05
89,9905,0.640984,0.0333360307175284,0.03677336,0.015474581,0.73674124,0.0017811042240956

